Molecular Gas during the Post-Starburst Phase: Low Gas Fractions in Green Valley Seyfert Post-Starburst Galaxies

Post-starbursts (PSBs) are candidate for rapidly transitioning from star-bursting to quiescent galaxies. We study the molecular gas evolution of PSBs at z ~ 0.03 - 0.2. We undertook new CO (2-1) observations of 22 Seyfert PSBs candidates using the ARO Submillimeter Telescope. This sample complements previous samples of PSBs by including green valley PSBs with Seyfert-like emission, allowing us to analyze for the first time the molecular gas properties of 116 PSBs with a variety of AGN properties. The distribution of molecular gas to stellar mass fractions in PSBs is significantly different than normal star-forming galaxies in the COLD GASS survey. The combined samples of PSBs with Seyfert-like emission line ratios have a gas fraction distribution which is even more significantly different and is broader (~ 0.03-0.3). Most of them have lower gas fractions than normal star-forming galaxies. We find a highly significant correlation between the WISE 12 micron to 4.6 micron flux ratios and molecular gas fractions in both PSBs and normal galaxies. We detect molecular gas in 27% of our Seyfert PSBs. Taking into account the upper limits, the mean and the dispersion of the distribution of the gas fraction in our Seyfert PSB sample are much smaller (mean = 0.025, std dev. = 0.018) than previous samples of Seyfert PSBs or PSBs in general (mean ~ 0.1 - 0.2, std dev. ~ 0.1 - 0.2).

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
